Multi-unit Double Auctions: Equilibrium Analysis and Bidding Strategy using DDPG in Smart-grids

Periodic double auctions (PDA) have applications in many areas such as in e-commerce, intra-day equity markets, and day-ahead energy markets in smart-grids. While the trades accomplished using PDAs are worth trillions of dollars, finding a reliable bidding strategy in such auctions is still a challenge as it requires the consideration of future auctions. A participating buyer in a PDA has to design its bidding strategy by planning for current and future auctions. Many equilibrium-based bidding strategies proposed are complex to use in real-time. In the current exposition, we propose a scale-based bidding strategy for buyers participating in PDA. We first present an equilibrium analysis for single-buyer single-seller multi-unit single-shot k-Double auctions. Specifically, we analyze the situation when a seller and a buyer trade two identical units of quantity in a double auction where both the buyer and the seller deploy a simple, scale-based bidding strategy. The equilibrium analysis becomes intractable as the number of participants increases. To be useful in more complex settings such as wholesale markets in smart-grids, we model equilibrium bidding strategy as a learning problem. We develop a deep deterministic policy gradient (DDPG) based learning strategy, DDPGBBS, for a participating agent in PDAs to suggest an action at any auction instance. DDPGBBS, which empirically follows the obtained theoretical equilibrium, is easily extendable when the number of buyers/sellers increases. We take Power Trading Agent Competition's (PowerTAC) wholesale market PDA as a testbed to evaluate our novel bidding strategy. We benchmark our DDPG based strategy against several baselines and state-of-the-art bidding strategies of the PowerTAC wholesale market PDA and demonstrate the efficacy of DDPGBBS against several benchmarked strategies.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

